A Topological Data Analysis of the CHIME/FRB Catalogues

In this paper, we use Topological Data Analysis (TDA), a mathematical approach for studying data shape, to analyse Fast Radio Bursts (FRBs). Applying the Mapper algorithm, we visualise the topological structure of a large FRB sample. Our findings reveal three distinct FRB populations based on their inferred source properties, and show a robust structure indicating their morphology and energy. We also identify potential non-repeating FRBs that might become repeaters based on proximity in the Mapper graph. This work showcases TDA's promise in unraveling the origin and nature of FRBs.

==> figures/mappers/pca/repeater_cand.csv <==
,index,tns_name,is_repeater
0,1,FRB20181129B,0
1,27,FRB20181017B,0
2,30,FRB20181213B,0
3,31,FRB20190112A,0
4,37,FRB20190218B,0
5,38,FRB20190228A,0
6,41,FRB20190403G,0
7,42,FRB20190422A,0
8,59,FRB20181128C,0
9,61,FRB20181203B,0
10,65,FRB20190129A,0
11,76,FRB20190430C,0
12,78,FRB20190621C,0

